Resilient Distributed Parameter Estimation in Sensor Networks

In this paper, we study the problem of parameter estimation in a sensor network, where the measurements and updates of some sensors might be arbitrarily manipulated by adversaries. Despite the presence of such misbehaviors, normally behaving sensors make successive observations of an unknown $d$-dimensional vector parameter and aim to infer its true value by cooperating with their neighbors over a directed communication graph. To this end, by leveraging the so-called dynamic regressor extension and mixing procedure, we transform the problem of estimating the vector parameter to that of estimating $d$ scalar ones. For each of the scalar problem, we propose a resilient combine-then-adapt diffusion algorithm, where each normal sensor performs a resilient combination to discard the suspicious estimates in its neighborhood and to fuse the remaining values, alongside an adaptation step to process its streaming observations. With a low computational cost, this estimator guarantees that each normal sensor exponentially infers the true parameter even if some of them are not sufficiently excited.

==> tikz/delay.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
\definecolor{mycolor4}{rgb}{0.46600,0.67400,0.18800}%
\definecolor{mycolor5}{rgb}{0.30100,0.74500,0.93300}%
\definecolor{mycolor6}{rgb}{0.63500,0.07800,0.18400}%
\definecolor{mycolor7}{rgb}{0.49400,0.18400,0.55600}%
%
\begin{tikzpicture}

\begin{axis}[%
width=15.5in,
height=6.022in,
at={(2.6in,0.813in)},
scale only axis,
xmin=0,
xmax=50,
ymin=0,
ymax=3,
axis background/.style={fill=white}
]
\addplot [color=mycolor1, forget plot]
  table[row sep=crcr]{%
1	1.11803398874989\\
2	1.11803398874989\\
3	1.11803398874989\\
4	1.11803398874989\\
5	1.11803398874989\\
6	1.11803398874989\\
7	1.11803398874989\\
8	1.11803398874989\\
9	1.11803398874989\\
10	1.11803398874989\\
11	1.11803398874989\\
12	1.11803398874989\\
13	1.11803398874989\\
14	1.11803398874989\\
15	1.11803398874989\\
16	1.11803398874989\\
17	1.11803398874989\\
18	1.11803398874989\\
19	1.11803398874989\\
20	1.11803398874989\\
21	1.11803398874989\\
22	1.11803398874989\\
23	1.11803398874989\\
24	1.11803398874989\\
25	1.11803398874989\\
26	1.11803398874989\\
27	1.11803398874989\\
28	1.11803398874989\\
29	1.11803398874989\\
30	1.11803398874989\\
31	1.11803398874989\\
32	1.11803398874989\\
33	1.11803398874989\\
34	1.11803398874989\\
35	1.11803398874989\\
36	1.11803398874989\\
37	1.11803398874989\\
38	1.11803398874989\\
39	1.11803398874989\\
40	1.11803398874989\\
41	1.11803398874989\\
42	1.11803398874989\\
43	1.11803398874989\\
44	1.11803398874989\\
45	1.11803398874989\\
46	1.11803398874989\\
47	1.11803398874989\\
48	1.11803398874989\\
49	1.11803398874989\\
50	1.11803398874989\\
};
\addplot [color=mycolor2, forget plot]
  table[row sep=crcr]{%
1	2.69258240356725\\
2	0.448763733927876\\
3	0.448763733927876\\
4	0.0747939556546457\\
5	0.00679945051405887\\
6	0.00113324175234315\\
7	0.00113324175234315\\
8	0.000188873625390374\\
9	1.71703295808119e-05\\
10	2.86172159691194e-06\\
11	2.86172159691194e-06\\
12	4.76953599691486e-07\\
13	4.33594182549789e-08\\
14	7.22656987409374e-09\\
15	7.22656987409374e-09\\
16	1.20442836732582e-09\\
17	1.0949354416508e-10\\
18	1.82489927486348e-11\\
19	1.82489927486348e-11\\
20	3.04148504749486e-12\\
21	2.76464905621724e-13\\
22	4.59331883807359e-14\\
23	4.59331883807359e-14\\
24	7.66938336801217e-15\\
25	4.96506830649455e-16\\
26	1.11022302462516e-16\\
27	1.11022302462516e-16\\
28	0\\
29	0\\
30	0\\
31	0\\
32	0\\
33	0\\
34	0\\
35	0\\
36	0\\
37	0\\
38	0\\
39	0\\
40	0\\
41	0\\
42	0\\
43	0\\
44	0\\
45	0\\
46	0\\
47	0\\
48	0\\
49	0\\
50	0\\
};
\addplot [color=mycolor3, forget plot]
  table[row sep=crcr]{%
1	2.69258240356725\\
2	0.448763733927875\\
3	0.0407967030843525\\
4	0.00679945051405887\\
5	0.00679945051405887\\
6	0.00113324175234315\\
7	0.00010302197748582\\
8	1.71703295808531e-05\\
9	1.71703295808531e-05\\
10	2.86172159695317e-06\\
11	2.60156508787686e-07\\
12	4.33594182962115e-08\\
13	4.33594182962115e-08\\
14	7.22656987409374e-09\\
15	6.56960976361759e-10\\
16	1.0949354416508e-10\\
17	1.0949354416508e-10\\
18	1.82489927486348e-11\\
19	1.65920175611054e-12\\
20	2.76506165169824e-13\\
21	2.76506165169824e-13\\
22	4.59331883807359e-14\\
23	4.28839362150501e-15\\
24	4.96506830649455e-16\\
25	4.96506830649455e-16\\
26	1.11022302462516e-16\\
27	0\\
28	0\\
29	0\\
30	0\\
31	0\\
32	0\\
33	0\\
34	0\\
35	0\\
36	0\\
37	0\\
38	0\\
39	0\\
40	0\\
41	0\\
42	0\\
43	0\\
44	0\\
45	0\\
46	0\\
47	0\\
48	0\\
49	0\\
50	0\\
};
\addplot [color=mycolor4, forget plot]
  table[row sep=crcr]{%
1	1.18787066069699\\
2	1.25989285403174\\
3	1.32922825507339\\
4	1.39140433777791\\
5	1.44256346112616\\
6	1.47959903366077\\
7	1.50024248792388\\
8	1.50311691162592\\
9	1.48776423969659\\
10	1.45464871341284\\
11	1.40513807597933\\
12	1.34146405379392\\
13	1.26666364434641\\
14	1.18450091403178\\
15	1.0993628710433\\
16	1.01610911900624\\
17	0.939832012478528\\
18	0.87546310167169\\
19	0.827184760941895\\
20	0.79773743106247\\
21	0.787931030833916\\
22	0.796733677503462\\
23	0.821988107603788\\
24	0.861348578183319\\
25	0.912940122062459\\
26	0.975534918113263\\
27	1.04834476712145\\
28	1.1306448399698\\
29	1.22141787151869\\
30	1.31912954517724\\
31	1.42166682432898\\
32	1.52641578023103\\
33	1.63043119106828\\
34	1.73065026856438\\
35	1.82411470210697\\
36	1.90817845951993\\
37	1.98068855607866\\
38	2.04013156313701\\
39	2.08574100705782\\
40	2.11756125806641\\
41	2.13646297691945\\
42	2.14410441245633\\
43	2.14283267480585\\
44	2.13552083191124\\
45	2.12534206581229\\
46	2.11549282498243\\
47	2.10889280924374\\
48	2.10790670463375\\
49	2.1141422867897\\
50	2.12837229623578\\
};
\addplot [color=mycolor5, forget plot]
  table[row sep=crcr]{%
1	2.69258240356725\\
2	2.69258240356725\\
3	2.69258240356725\\
4	2.69258240356725\\
5	1.8277605469824\\
6	1.62819481645003\\
7	0.907774288981638\\
8	0.438976379183172\\
9	0.306149194095046\\
10	0.266422110072981\\
11	0.255248767774087\\
12	0.251570669039555\\
13	0.194825929740731\\
14	0.184874228963234\\
15	0.082789605208223\\
16	0.0406472081284393\\
17	0.0177045630819852\\
18	0.0211216941291099\\
19	0.0118469112872783\\
20	0.00390626069603845\\
21	0.00127809710927473\\
22	0.00350391184531986\\
23	0.00108929277562688\\
24	0.00067897475120998\\
25	0.000215691015121944\\
26	0.000170926205018249\\
27	8.93970776059143e-05\\
28	3.22947683359946e-05\\
29	1.04011142290085e-05\\
30	3.13986036371009e-06\\
31	9.48227006247758e-07\\
32	3.03994196482196e-07\\
33	9.30799268772383e-08\\
34	2.81306240523807e-08\\
35	9.12700848232369e-09\\
36	2.81119527656418e-09\\
37	1.05000452776951e-09\\
38	3.88094001380084e-10\\
39	1.1661516197142e-10\\
40	4.15676382205338e-11\\
41	1.26574306596334e-11\\
42	3.80273590556676e-12\\
43	1.14619425599992e-12\\
44	3.6148863386683e-13\\
45	1.26121384462858e-13\\
46	3.77477461049941e-14\\
47	1.19909226470766e-14\\
48	3.55444797896667e-15\\
49	8.95090418262362e-16\\
50	4.57756679852224e-16\\
};
\addplot [color=mycolor6, forget plot]
  table[row sep=crcr]{%
1	2.69258240356725\\
2	2.69258240356725\\
3	2.69258240356725\\
4	2.69258240356725\\
5	2.0438459457601\\
6	1.19692932011013\\
7	1.7365593093723\\
8	0.966437758639644\\
9	0.534739153917351\\
10	0.354332516052754\\
11	0.535023792950309\\
12	0.169319772710509\\
13	0.112030863593008\\
14	0.0607173255664145\\
15	0.020935511678808\\
16	0.00710138780951928\\
17	0.011116318207088\\
18	0.00415807645583584\\
19	0.00132236948769433\\
20	0.000398721772415244\\
21	0.000141811675475444\\
22	4.45557127127342e-05\\
23	2.00315225806737e-05\\
24	6.61463609671951e-06\\
25	2.58963600323904e-06\\
26	7.81812876002609e-07\\
27	2.35261697783299e-07\\
28	7.12974139607078e-08\\
29	2.28657384962746e-08\\
30	6.90211060242751e-09\\
31	2.51406693892725e-09\\
32	7.67069637452529e-10\\
33	2.70015252978675e-10\\
34	8.21351442446489e-11\\
35	2.49860892395016e-11\\
36	7.50466058197748e-12\\
37	2.3485972233319e-12\\
38	7.07319804142885e-13\\
39	2.20854029542093e-13\\
40	6.64251176749234e-14\\
41	2.00631154819152e-14\\
42	5.97460927268477e-15\\
43	1.88411095042053e-15\\
44	7.10889595793335e-16\\
45	2.22044604925031e-16\\
46	1.11022302462516e-16\\
47	1.11022302462516e-16\\
48	1.11022302462516e-16\\
49	1.11022302462516e-16\\
50	1.11022302462516e-16\\
};
\addplot [color=mycolor1, forget plot]
  table[row sep=crcr]{%
1	2.69258240356725\\
2	2.69258240356725\\
3	2.69258240356725\\
4	1.26934913330503\\
5	1.58501490529269\\
6	0.713890675250648\\
7	0.699136560013688\\
8	0.315016844574714\\
9	0.175000617504342\\
10	0.0779459427175515\\
11	0.0256924471301031\\
12	0.00780106792453352\\
13	0.00235194349868808\\
14	0.000705819158388013\\
15	0.000211775100775915\\
16	6.35383343248188e-05\\
17	1.90616305729598e-05\\
18	5.75565457945402e-06\\
19	1.72970260249935e-06\\
20	5.19514113724615e-07\\
21	1.55954925597815e-07\\
22	4.68813186706691e-08\\
23	1.40645107741278e-08\\
24	4.21946857668813e-09\\
25	1.26728015136543e-09\\
26	3.80187717677482e-10\\
27	1.1406021440952e-10\\
28	3.42231019901389e-11\\
29	1.02671848135453e-11\\
30	3.08023118924566e-12\\
31	9.24235882689243e-13\\
32	2.77346511265244e-13\\
33	8.33149705651151e-14\\
34	2.5181267966049e-14\\
35	7.7715611723761e-15\\
36	2.28878339926112e-15\\
37	6.2803698347351e-16\\
38	2.22044604925031e-16\\
39	1.11022302462516e-16\\
40	1.11022302462516e-16\\
41	1.11022302462516e-16\\
42	1.11022302462516e-16\\
43	1.11022302462516e-16\\
44	1.11022302462516e-16\\
45	1.11022302462516e-16\\
46	1.11022302462516e-16\\
47	1.11022302462516e-16\\
48	1.11022302462516e-16\\
49	1.11022302462516e-16\\
50	1.11022302462516e-16\\
};
\addplot [color=mycolor7, forget plot]
  table[row sep=crcr]{%
1	2.69258240356725\\
2	0.244780218506114\\
3	0.0222527471369197\\
4	0.0020229770124473\\
5	0.000183907001131599\\
6	1.67188182844996e-05\\
7	1.51989257120195e-06\\
8	1.38172052039902e-07\\
9	1.25610957037143e-08\\
10	1.14191765255512e-09\\
11	1.03810901850071e-10\\
12	9.43732847477492e-12\\
13	8.58051405911139e-13\\
14	7.79709400972601e-14\\
15	7.17448075233818e-15\\
16	4.96506830649455e-16\\
17	0\\
18	0\\
19	0\\
20	0\\
21	0\\
22	0\\
23	0\\
24	0\\
25	0\\
26	0\\
27	0\\
28	0\\
29	0\\
30	0\\
31	0\\
32	0\\
33	0\\
34	0\\
35	0\\
36	0\\
37	0\\
38	0\\
39	0\\
40	0\\
41	0\\
42	0\\
43	0\\
44	0\\
45	0\\
46	0\\
47	0\\
48	0\\
49	0\\
50	0\\
};
\end{axis}
\end{tikzpicture}%

==> tikz/delay2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
\definecolor{mycolor4}{rgb}{0.49400,0.18400,0.55600}%
\definecolor{mycolor5}{rgb}{0.46600,0.67400,0.18800}%
\definecolor{mycolor6}{rgb}{0.30100,0.74500,0.93300}%
\definecolor{mycolor7}{rgb}{0.63500,0.07800,0.18400}%
%
\begin{tikzpicture}

\begin{axis}[%
width=2.3in,
height=1.35in,
at={(0.758in,0.481in)},
scale only axis,
xmin=1,
xmax=20,
xlabel={{Time}},
ymin=0,
ymax=3,
ylabel={{Normed estimation error}},
axis background/.style={fill=white}
]
\addplot [color=red, forget plot, color=red, mark=x, mark repeat=4]
  table[row sep=crcr]{%
1	1.11803398874989\\
2	1.11803398874989\\
3	1.11803398874989\\
4	1.11803398874989\\
5	1.11803398874989\\
6	1.11803398874989\\
7	1.11803398874989\\
8	1.11803398874989\\
9	1.11803398874989\\
10	1.11803398874989\\
11	1.11803398874989\\
12	1.11803398874989\\
13	1.11803398874989\\
14	1.11803398874989\\
15	1.11803398874989\\
16	1.11803398874989\\
17	1.11803398874989\\
18	1.11803398874989\\
19	1.11803398874989\\
20	1.11803398874989\\
21	1.11803398874989\\
22	1.11803398874989\\
23	1.11803398874989\\
24	1.11803398874989\\
25	1.11803398874989\\
26	1.11803398874989\\
27	1.11803398874989\\
28	1.11803398874989\\
29	1.11803398874989\\
30	1.11803398874989\\
31	1.11803398874989\\
32	1.11803398874989\\
33	1.11803398874989\\
34	1.11803398874989\\
35	1.11803398874989\\
36	1.11803398874989\\
37	1.11803398874989\\
38	1.11803398874989\\
39	1.11803398874989\\
40	1.11803398874989\\
41	1.11803398874989\\
42	1.11803398874989\\
43	1.11803398874989\\
44	1.11803398874989\\
45	1.11803398874989\\
46	1.11803398874989\\
47	1.11803398874989\\
48	1.11803398874989\\
49	1.11803398874989\\
50	1.11803398874989\\
};
\addplot [color=mycolor2, forget plot]
  table[row sep=crcr]{%
1	2.69258240356725\\
2	0.448763733927876\\
3	0.448763733927876\\
4	0.0747939556546457\\
5	0.00679945051405887\\
6	0.00113324175234315\\
7	0.00113324175234315\\
8	0.000188873625390374\\
9	1.71703295808119e-05\\
10	2.86172159691194e-06\\
11	2.86172159691194e-06\\
12	4.76953599691486e-07\\
13	4.33594182549789e-08\\
14	7.22656987409374e-09\\
15	7.22656987409374e-09\\
16	1.20442836732582e-09\\
17	1.0949354416508e-10\\
18	1.82489927486348e-11\\
19	1.82489927486348e-11\\
20	3.04148504749486e-12\\
21	2.76464905621724e-13\\
22	4.59331883807359e-14\\
23	4.59331883807359e-14\\
24	7.66938336801217e-15\\
25	4.96506830649455e-16\\
26	1.11022302462516e-16\\
27	1.11022302462516e-16\\
28	0\\
29	0\\
30	0\\
31	0\\
32	0\\
33	0\\
34	0\\
35	0\\
36	0\\
37	0\\
38	0\\
39	0\\
40	0\\
41	0\\
42	0\\
43	0\\
44	0\\
45	0\\
46	0\\
47	0\\
48	0\\
49	0\\
50	0\\
};
\addplot [color=mycolor3, forget plot]
  table[row sep=crcr]{%
1	2.69258240356725\\
2	0.448763733927875\\
3	0.0407967030843525\\
4	0.00679945051405887\\
5	0.00679945051405887\\
6	0.00113324175234315\\
7	0.00010302197748582\\
8	1.71703295808531e-05\\
9	1.71703295808531e-05\\
10	2.86172159695317e-06\\
11	2.60156508787686e-07\\
12	4.33594182962115e-08\\
13	4.33594182962115e-08\\
14	7.22656987409374e-09\\
15	6.56960976361759e-10\\
16	1.0949354416508e-10\\
17	1.0949354416508e-10\\
18	1.82489927486348e-11\\
19	1.65920175611054e-12\\
20	2.76506165169824e-13\\
21	2.76506165169824e-13\\
22	4.59331883807359e-14\\
23	4.28839362150501e-15\\
24	4.96506830649455e-16\\
25	4.96506830649455e-16\\
26	1.11022302462516e-16\\
27	0\\
28	0\\
29	0\\
30	0\\
31	0\\
32	0\\
33	0\\
34	0\\
35	0\\
36	0\\
37	0\\
38	0\\
39	0\\
40	0\\
41	0\\
42	0\\
43	0\\
44	0\\
45	0\\
46	0\\
47	0\\
48	0\\
49	0\\
50	0\\
};
\addplot [color=mycolor4, forget plot]
  table[row sep=crcr]{%
1	2.69258240356725\\
2	0.244780218506114\\
3	0.0222527471369197\\
4	0.0020229770124473\\
5	0.000183907001131599\\
6	1.67188182844996e-05\\
7	1.51989257120195e-06\\
8	1.38172052039902e-07\\
9	1.25610957037143e-08\\
10	1.14191765255512e-09\\
11	1.03810901850071e-10\\
12	9.43732847477492e-12\\
13	8.58051405911139e-13\\
14	7.79709400972601e-14\\
15	7.17448075233818e-15\\
16	4.96506830649455e-16\\
17	0\\
18	0\\
19	0\\
20	0\\
21	0\\
22	0\\
23	0\\
24	0\\
25	0\\
26	0\\
27	0\\
28	0\\
29	0\\
30	0\\
31	0\\
32	0\\
33	0\\
34	0\\
35	0\\
36	0\\
37	0\\
38	0\\
39	0\\
40	0\\
41	0\\
42	0\\
43	0\\
44	0\\
45	0\\
46	0\\
47	0\\
48	0\\
49	0\\
50	0\\
};
\addplot [color=mycolor5, color =mycolor5, mark=x, mark repeat=4]
  table[row sep=crcr]{%
1	1.18787066069699\\
2	1.25989285403174\\
3	1.32922825507339\\
4	1.39140433777791\\
5	1.44256346112616\\
6	1.47959903366077\\
7	1.50024248792388\\
8	1.50311691162592\\
9	1.48776423969659\\
10	1.45464871341284\\
11	1.40513807597933\\
12	1.34146405379392\\
13	1.26666364434641\\
14	1.18450091403178\\
15	1.0993628710433\\
16	1.01610911900624\\
17	0.939832012478528\\
18	0.87546310167169\\
19	0.827184760941895\\
20	0.79773743106247\\
21	0.787931030833916\\
22	0.796733677503462\\
23	0.821988107603788\\
24	0.861348578183319\\
25	0.912940122062459\\
26	0.975534918113263\\
27	1.04834476712145\\
28	1.1306448399698\\
29	1.22141787151869\\
30	1.31912954517724\\
31	1.42166682432898\\
32	1.52641578023103\\
33	1.63043119106828\\
34	1.73065026856438\\
35	1.82411470210697\\
36	1.90817845951993\\
37	1.98068855607866\\
38	2.04013156313701\\
39	2.08574100705782\\
40	2.11756125806641\\
41	2.13646297691945\\
42	2.14410441245633\\
43	2.14283267480585\\
44	2.13552083191124\\
45	2.12534206581229\\
46	2.11549282498243\\
47	2.10889280924374\\
48	2.10790670463375\\
49	2.1141422867897\\
50	2.12837229623578\\
};
\addplot [color=mycolor6, forget plot]
  table[row sep=crcr]{%
1	2.69258240356725\\
2	2.69258240356725\\
3	2.69258240356725\\
4	2.69258240356725\\
5	1.8277605469824\\
6	1.62819481645003\\
7	0.907774288981638\\
8	0.438976379183172\\
9	0.306149194095046\\
10	0.266422110072981\\
11	0.255248767774087\\
12	0.251570669039555\\
13	0.194825929740731\\
14	0.184874228963234\\
15	0.082789605208223\\
16	0.0406472081284393\\
17	0.0177045630819852\\
18	0.0211216941291099\\
19	0.0118469112872783\\
20	0.00390626069603845\\
21	0.00127809710927473\\
22	0.00350391184531986\\
23	0.00108929277562688\\
24	0.00067897475120998\\
25	0.000215691015121944\\
26	0.000170926205018249\\
27	8.93970776059143e-05\\
28	3.22947683359946e-05\\
29	1.04011142290085e-05\\
30	3.13986036371009e-06\\
31	9.48227006247758e-07\\
32	3.03994196482196e-07\\
33	9.30799268772383e-08\\
34	2.81306240523807e-08\\
35	9.12700848232369e-09\\
36	2.81119527656418e-09\\
37	1.05000452776951e-09\\
38	3.88094001380084e-10\\
39	1.1661516197142e-10\\
40	4.15676382205338e-11\\
41	1.26574306596334e-11\\
42	3.80273590556676e-12\\
43	1.14619425599992e-12\\
44	3.6148863386683e-13\\
45	1.26121384462858e-13\\
46	3.77477461049941e-14\\
47	1.19909226470766e-14\\
48	3.55444797896667e-15\\
49	8.95090418262362e-16\\
50	4.57756679852224e-16\\
};
\addplot [color=mycolor7, forget plot]
  table[row sep=crcr]{%
1	2.69258240356725\\
2	2.69258240356725\\
3	2.69258240356725\\
4	2.69258240356725\\
5	2.0438459457601\\
6	1.19692932011013\\
7	1.7365593093723\\
8	0.966437758639644\\
9	0.534739153917351\\
10	0.354332516052754\\
11	0.535023792950309\\
12	0.169319772710509\\
13	0.112030863593008\\
14	0.0607173255664145\\
15	0.020935511678808\\
16	0.00710138780951928\\
17	0.011116318207088\\
18	0.00415807645583584\\
19	0.00132236948769433\\
20	0.000398721772415244\\
21	0.000141811675475444\\
22	4.45557127127342e-05\\
23	2.00315225806737e-05\\
24	6.61463609671951e-06\\
25	2.58963600323904e-06\\
26	7.81812876002609e-07\\
27	2.35261697783299e-07\\
28	7.12974139607078e-08\\
29	2.28657384962746e-08\\
30	6.90211060242751e-09\\
31	2.51406693892725e-09\\
32	7.67069637452529e-10\\
33	2.70015252978675e-10\\
34	8.21351442446489e-11\\
35	2.49860892395016e-11\\
36	7.50466058197748e-12\\
37	2.3485972233319e-12\\
38	7.07319804142885e-13\\
39	2.20854029542093e-13\\
40	6.64251176749234e-14\\
41	2.00631154819152e-14\\
42	5.97460927268477e-15\\
43	1.88411095042053e-15\\
44	7.10889595793335e-16\\
45	2.22044604925031e-16\\
46	1.11022302462516e-16\\
47	1.11022302462516e-16\\
48	1.11022302462516e-16\\
49	1.11022302462516e-16\\
50	1.11022302462516e-16\\
};
\addplot [color=mycolor1, forget plot]
  table[row sep=crcr]{%
1	2.69258240356725\\
2	2.69258240356725\\
3	2.69258240356725\\
4	1.26934913330503\\
5	1.58501490529269\\
6	0.713890675250648\\
7	0.699136560013688\\
8	0.315016844574714\\
9	0.175000617504342\\
10	0.0779459427175515\\
11	0.0256924471301031\\
12	0.00780106792453352\\
13	0.00235194349868808\\
14	0.000705819158388013\\
15	0.000211775100775915\\
16	6.35383343248188e-05\\
17	1.90616305729598e-05\\
18	5.75565457945402e-06\\
19	1.72970260249935e-06\\
20	5.19514113724615e-07\\
21	1.55954925597815e-07\\
22	4.68813186706691e-08\\
23	1.40645107741278e-08\\
24	4.21946857668813e-09\\
25	1.26728015136543e-09\\
26	3.80187717677482e-10\\
27	1.1406021440952e-10\\
28	3.42231019901389e-11\\
29	1.02671848135453e-11\\
30	3.08023118924566e-12\\
31	9.24235882689243e-13\\
32	2.77346511265244e-13\\
33	8.33149705651151e-14\\
34	2.5181267966049e-14\\
35	7.7715611723761e-15\\
36	2.28878339926112e-15\\
37	6.2803698347351e-16\\
38	2.22044604925031e-16\\
39	1.11022302462516e-16\\
40	1.11022302462516e-16\\
41	1.11022302462516e-16\\
42	1.11022302462516e-16\\
43	1.11022302462516e-16\\
44	1.11022302462516e-16\\
45	1.11022302462516e-16\\
46	1.11022302462516e-16\\
47	1.11022302462516e-16\\
48	1.11022302462516e-16\\
49	1.11022302462516e-16\\
50	1.11022302462516e-16\\
};
\end{axis}
\end{tikzpicture}%

==> tikz/est.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{1.00000,0.00000,0.50000}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
\definecolor{mycolor4}{rgb}{0.49400,0.18400,0.55600}%
\definecolor{mycolor5}{rgb}{0.46600,0.67400,0.18800}%
\definecolor{mycolor6}{rgb}{0.30100,0.74500,0.93300}%
\definecolor{mycolor7}{rgb}{0.63500,0.07800,0.18400}%
%
\begin{tikzpicture}

\begin{axis}[%
width=2.3in,
height=1.35in,
at={(0.758in,0.481in)},
scale only axis,
xmin=1,
xmax=20,
xlabel={{Time}},
ymin=-0.2,
ymax=3,
ylabel={{$\hat{\theta}^1_i(k)$}},
ytick={0.5,1.5,2.5},
yticklabels={$0.5$,$1.5$,$2.5$},
axis background/.style={fill=white}
]
\addplot [color=mycolor2, forget plot]
  table[row sep=crcr]{%
1	0\\
2	2.08333333333333\\
3	2.08333333333333\\
4	2.43055555555556\\
5	2.49368686868687\\
6	2.49894781144781\\
7	2.49894781144781\\
8	2.4998246352413\\
9	2.49998405774921\\
10	2.4999973429582\\
11	2.4999973429582\\
12	2.4999995571597\\
13	2.49999995974179\\
14	2.4999999932903\\
15	2.4999999932903\\
16	2.49999999888172\\
17	2.49999999989834\\
18	2.49999999998306\\
19	2.49999999998306\\
20	2.49999999999718\\
21	2.49999999999974\\
22	2.49999999999996\\
23	2.49999999999996\\
24	2.49999999999999\\
25	2.5\\
26	2.5\\
27	2.5\\
28	2.5\\
29	2.5\\
30	2.5\\
31	2.5\\
32	2.5\\
33	2.5\\
34	2.5\\
35	2.5\\
36	2.5\\
37	2.5\\
38	2.5\\
39	2.5\\
40	2.5\\
41	2.5\\
42	2.5\\
43	2.5\\
44	2.5\\
45	2.5\\
46	2.5\\
47	2.5\\
48	2.5\\
49	2.5\\
50	2.5\\
};
\addplot [color=mycolor3, forget plot]
  table[row sep=crcr]{%
1	0\\
2	2.08333333333333\\
3	2.46212121212121\\
4	2.49368686868687\\
5	2.49368686868687\\
6	2.49894781144781\\
7	2.49990434649526\\
8	2.49998405774921\\
9	2.49998405774921\\
10	2.4999973429582\\
11	2.49999975845075\\
12	2.49999995974179\\
13	2.49999995974179\\
14	2.4999999932903\\
15	2.49999999939003\\
16	2.49999999989834\\
17	2.49999999989834\\
18	2.49999999998306\\
19	2.49999999999846\\
20	2.49999999999974\\
21	2.49999999999974\\
22	2.49999999999996\\
23	2.5\\
24	2.5\\
25	2.5\\
26	2.5\\
27	2.5\\
28	2.5\\
29	2.5\\
30	2.5\\
31	2.5\\
32	2.5\\
33	2.5\\
34	2.5\\
35	2.5\\
36	2.5\\
37	2.5\\
38	2.5\\
39	2.5\\
40	2.5\\
41	2.5\\
42	2.5\\
43	2.5\\
44	2.5\\
45	2.5\\
46	2.5\\
47	2.5\\
48	2.5\\
49	2.5\\
50	2.5\\
};
\addplot [color=mycolor4, forget plot]
  table[row sep=crcr]{%
1	0\\
2	2.27272727272727\\
3	2.47933884297521\\
4	2.49812171299775\\
5	2.49982924663616\\
6	2.49998447696692\\
7	2.49999858881518\\
8	2.49999987171047\\
9	2.49999998833732\\
10	2.49999999893976\\
11	2.49999999990361\\
12	2.49999999999124\\
13	2.4999999999992\\
14	2.49999999999993\\
15	2.49999999999999\\
16	2.5\\
17	2.5\\
18	2.5\\
19	2.5\\
20	2.5\\
21	2.5\\
22	2.5\\
23	2.5\\
24	2.5\\
25	2.5\\
26	2.5\\
27	2.5\\
28	2.5\\
29	2.5\\
30	2.5\\
31	2.5\\
32	2.5\\
33	2.5\\
34	2.5\\
35	2.5\\
36	2.5\\
37	2.5\\
38	2.5\\
39	2.5\\
40	2.5\\
41	2.5\\
42	2.5\\
43	2.5\\
44	2.5\\
45	2.5\\
46	2.5\\
47	2.5\\
48	2.5\\
49	2.5\\
50	2.5\\
};
\addplot [color=mycolor6, forget plot]
  table[row sep=crcr]{%
1	0\\
2	0\\
3	1.42916666666667\\
4	1.99049242424242\\
5	2.16993813131313\\
6	2.24824488636364\\
7	2.34754875420875\\
8	2.4066353207262\\
9	2.43931955083282\\
10	2.46055151964613\\
11	2.47566594325871\\
12	2.48888727837115\\
13	2.49550347588382\\
14	2.49829652000017\\
15	2.49938088913902\\
16	2.49978133187526\\
17	2.49992436425368\\
18	2.49997425216915\\
19	2.49999134457223\\
20	2.49999711985964\\
21	2.49999904964672\\
22	2.49999968862324\\
23	2.49999989859253\\
24	2.49999996714546\\
25	2.49999998940375\\
26	2.4999999965961\\
27	2.4999999989104\\
28	2.49999999965232\\
29	2.49999999988937\\
30	2.49999999996489\\
31	2.49999999998888\\
32	2.49999999999649\\
33	2.49999999999889\\
34	2.49999999999965\\
35	2.49999999999989\\
36	2.49999999999997\\
37	2.49999999999999\\
38	2.5\\
39	2.5\\
40	2.5\\
41	2.5\\
42	2.5\\
43	2.5\\
44	2.5\\
45	2.5\\
46	2.5\\
47	2.5\\
48	2.5\\
49	2.5\\
50	2.5\\
};
\addplot [color=mycolor7, forget plot]
  table[row sep=crcr]{%
1	0\\
2	0\\
3	0.735\\
4	1.59470075757576\\
5	2.06992297979798\\
6	2.2812672979798\\
7	2.36401192340067\\
8	2.40667009829354\\
9	2.43931781195446\\
10	2.46428976379856\\
11	2.48910737124508\\
12	2.49667801846527\\
13	2.49898711807257\\
14	2.4996912442496\\
15	2.49990590099156\\
16	2.49997132779053\\
17	2.49999126551036\\
18	2.49999733979261\\
19	2.49999918996718\\
20	2.4999997533969\\
21	2.4999999249409\\
22	2.49999997715879\\
23	2.49999999305056\\
24	2.49999999788604\\
25	2.49999999935707\\
26	2.4999999998045\\
27	2.49999999994056\\
28	2.49999999998193\\
29	2.49999999999451\\
30	2.49999999999833\\
31	2.49999999999949\\
32	2.49999999999985\\
33	2.49999999999995\\
34	2.49999999999999\\
35	2.5\\
36	2.5\\
37	2.5\\
38	2.5\\
39	2.5\\
40	2.5\\
41	2.5\\
42	2.5\\
43	2.5\\
44	2.5\\
45	2.5\\
46	2.5\\
47	2.5\\
48	2.5\\
49	2.5\\
50	2.5\\
};

\addplot [color=mycolor1, forget plot]
  table[row sep=crcr]{%
1	0\\
2	0\\
3	1.46416666666667\\
4	2.05349242424242\\
5	2.33953257575758\\
6	2.44744058080808\\
7	2.48349564225589\\
8	2.49464694795684\\
9	2.49832712693373\\
10	2.49948697850457\\
11	2.49984516321565\\
12	2.49995346438872\\
13	2.49998602522318\\
14	2.4999957934763\\
15	2.49999873569447\\
16	2.49999962049485\\
17	2.49999988611287\\
18	2.49999996579828\\
19	2.49999998973355\\
20	2.49999999691953\\
21	2.49999999907577\\
22	2.49999999972264\\
23	2.49999999991678\\
24	2.49999999997503\\
25	2.49999999999251\\
26	2.49999999999775\\
27	2.49999999999933\\
28	2.4999999999998\\
29	2.49999999999994\\
30	2.49999999999998\\
31	2.49999999999999\\
32	2.5\\
33	2.5\\
34	2.5\\
35	2.5\\
36	2.5\\
37	2.5\\
38	2.5\\
39	2.5\\
40	2.5\\
41	2.5\\
42	2.5\\
43	2.5\\
44	2.5\\
45	2.5\\
46	2.5\\
47	2.5\\
48	2.5\\
49	2.5\\
50	2.5\\
};
\end{axis}
\end{tikzpicture}%

==> tikz/est2.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{1.00000,0.00000,0.50000}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
\definecolor{mycolor3}{rgb}{0.92900,0.69400,0.12500}%
\definecolor{mycolor4}{rgb}{0.49400,0.18400,0.55600}%
\definecolor{mycolor5}{rgb}{0.46600,0.67400,0.18800}%
\definecolor{mycolor6}{rgb}{0.30100,0.74500,0.93300}%
\definecolor{mycolor7}{rgb}{0.63500,0.07800,0.18400}%
%
\begin{tikzpicture}

\begin{axis}[%
width=2.3in,
height=1.35in,
at={(0.758in,0.481in)},
scale only axis,
xmin=1,
xmax=20,
xlabel={{Time}},
ymin=-1.5,
ymax=0.5,
ylabel={{$\hat{\theta}^2_i(k)$}},
ytick={0,-1},
yticklabels={$0$,$-1$},
axis background/.style={fill=white}
]
\addplot [color=mycolor2, forget plot]
  table[row sep=crcr]{%
1	0\\
2	-0.833333333333333\\
3	-0.833333333333333\\
4	-0.972222222222222\\
5	-0.997474747474748\\
6	-0.999579124579125\\
7	-0.999579124579125\\
8	-0.999929854096521\\
9	-0.999993623099684\\
10	-0.999998937183281\\
11	-0.999998937183281\\
12	-0.99999982286388\\
13	-0.999999983896716\\
14	-0.999999997316119\\
15	-0.999999997316119\\
16	-0.999999999552687\\
17	-0.999999999959335\\
18	-0.999999999993223\\
19	-0.999999999993223\\
20	-0.99999999999887\\
21	-0.999999999999897\\
22	-0.999999999999983\\
23	-0.999999999999983\\
24	-0.999999999999997\\
25	-1\\
26	-1\\
27	-1\\
28	-1\\
29	-1\\
30	-1\\
31	-1\\
32	-1\\
33	-1\\
34	-1\\
35	-1\\
36	-1\\
37	-1\\
38	-1\\
39	-1\\
40	-1\\
41	-1\\
42	-1\\
43	-1\\
44	-1\\
45	-1\\
46	-1\\
47	-1\\
48	-1\\
49	-1\\
50	-1\\
};
\addplot [color=mycolor3, forget plot]
  table[row sep=crcr]{%
1	0\\
2	-0.833333333333333\\
3	-0.984848484848485\\
4	-0.997474747474748\\
5	-0.997474747474748\\
6	-0.999579124579125\\
7	-0.999961738598102\\
8	-0.999993623099684\\
9	-0.999993623099684\\
10	-0.999998937183281\\
11	-0.999999903380298\\
12	-0.999999983896716\\
13	-0.999999983896716\\
14	-0.999999997316119\\
15	-0.999999999756011\\
16	-0.999999999959335\\
17	-0.999999999959335\\
18	-0.999999999993223\\
19	-0.999999999999384\\
20	-0.999999999999897\\
21	-0.999999999999897\\
22	-0.999999999999983\\
23	-0.999999999999998\\
24	-1\\
25	-1\\
26	-1\\
27	-1\\
28	-1\\
29	-1\\
30	-1\\
31	-1\\
32	-1\\
33	-1\\
34	-1\\
35	-1\\
36	-1\\
37	-1\\
38	-1\\
39	-1\\
40	-1\\
41	-1\\
42	-1\\
43	-1\\
44	-1\\
45	-1\\
46	-1\\
47	-1\\
48	-1\\
49	-1\\
50	-1\\
};

\addplot [color=mycolor4, forget plot]
  table[row sep=crcr]{%
1	0\\
2	-0.909090909090909\\
3	-0.991735537190083\\
4	-0.999248685199098\\
5	-0.999931698654464\\
6	-0.999993790786769\\
7	-0.99999943552607\\
8	-0.999999948684188\\
9	-0.999999995334926\\
10	-0.999999999575902\\
11	-0.999999999961446\\
12	-0.999999999996495\\
13	-0.999999999999681\\
14	-0.999999999999971\\
15	-0.999999999999997\\
16	-1\\
17	-1\\
18	-1\\
19	-1\\
20	-1\\
21	-1\\
22	-1\\
23	-1\\
24	-1\\
25	-1\\
26	-1\\
27	-1\\
28	-1\\
29	-1\\
30	-1\\
31	-1\\
32	-1\\
33	-1\\
34	-1\\
35	-1\\
36	-1\\
37	-1\\
38	-1\\
39	-1\\
40	-1\\
41	-1\\
42	-1\\
43	-1\\
44	-1\\
45	-1\\
46	-1\\
47	-1\\
48	-1\\
49	-1\\
50	-1\\
};


\addplot [color=mycolor6, forget plot]
  table[row sep=crcr]{%
1	0\\
2	0\\
3	-0.609848484848485\\
4	-0.821728650137741\\
5	-0.936533412638785\\
6	-0.980052279936859\\
7	-0.993866204359121\\
8	-0.998012357344554\\
9	-0.999379138176614\\
10	-0.999811507905098\\
11	-0.999943080237243\\
12	-0.999982552071827\\
13	-0.999994703622679\\
14	-0.999998405450543\\
15	-0.999999520695794\\
16	-0.999999855269379\\
17	-0.999999956424254\\
18	-0.999999986913043\\
19	-0.999999996071541\\
20	-0.99999999881909\\
21	-0.999999999645332\\
22	-0.999999999893563\\
23	-0.999999999968063\\
24	-0.999999999990413\\
25	-0.999999999997123\\
26	-0.999999999999137\\
27	-0.999999999999741\\
28	-0.999999999999922\\
29	-0.999999999999977\\
30	-0.999999999999993\\
31	-0.999999999999998\\
32	-0.999999999999999\\
33	-1\\
34	-1\\
35	-1\\
36	-1\\
37	-1\\
38	-1\\
39	-1\\
40	-1\\
41	-1\\
42	-1\\
43	-1\\
44	-1\\
45	-1\\
46	-1\\
47	-1\\
48	-1\\
49	-1\\
50	-1\\
};

\addplot [color=mycolor7, forget plot]
  table[row sep=crcr]{%
1	0\\
2	0\\
3	-0.291666666666667\\
4	-0.636363636363636\\
5	-0.824002525252525\\
6	-0.92279797979798\\
7	-0.969017718855219\\
8	-0.988286499081726\\
9	-0.995705846023365\\
10	-0.998466786312621\\
11	-0.999465280893574\\
12	-0.999816975156772\\
13	-0.999938172291599\\
14	-0.999979347993718\\
15	-0.999993170096169\\
16	-0.999997760277127\\
17	-0.999999270510343\\
18	-0.999999763811524\\
19	-0.999999923932918\\
20	-0.999999975615549\\
21	-0.99999999221449\\
22	-0.999999997523118\\
23	-0.999999999214547\\
24	-0.999999999751644\\
25	-0.999999999921675\\
26	-0.999999999975357\\
27	-0.999999999992263\\
28	-0.999999999997576\\
29	-0.999999999999242\\
30	-0.999999999999763\\
31	-0.999999999999926\\
32	-0.999999999999977\\
33	-0.999999999999993\\
34	-0.999999999999998\\
35	-0.999999999999999\\
36	-1\\
37	-1\\
38	-1\\
39	-1\\
40	-1\\
41	-1\\
42	-1\\
43	-1\\
44	-1\\
45	-1\\
46	-1\\
47	-1\\
48	-1\\
49	-1\\
50	-1\\
};

\addplot [color=mycolor1, forget plot]
  table[row sep=crcr]{%
1	0\\
2	0\\
3	-0.583333333333333\\
4	-0.811363636363636\\
5	-0.93280303030303\\
6	-0.978073232323232\\
7	-0.993127356902357\\
8	-0.997777509182736\\
9	-0.999306469773492\\
10	-0.999787477101826\\
11	-0.999935499158844\\
12	-0.999980243944906\\
13	-0.99999400554968\\
14	-0.999998190392606\\
15	-0.999999455239065\\
16	-0.999999835546965\\
17	-0.999999950493297\\
18	-0.999999985119524\\
19	-0.999999995531113\\
20	-0.999999998656746\\
21	-0.999999999596592\\
22	-0.999999999878906\\
23	-0.99999999996366\\
24	-0.999999999989091\\
25	-0.999999999996726\\
26	-0.999999999999018\\
27	-0.999999999999705\\
28	-0.999999999999911\\
29	-0.999999999999973\\
30	-0.999999999999992\\
31	-0.999999999999998\\
32	-0.999999999999999\\
33	-1\\
34	-1\\
35	-1\\
36	-1\\
37	-1\\
38	-1\\
39	-1\\
40	-1\\
41	-1\\
42	-1\\
43	-1\\
44	-1\\
45	-1\\
46	-1\\
47	-1\\
48	-1\\
49	-1\\
50	-1\\
};
\end{axis}
\end{tikzpicture}%
